Inductive Program Synthesis Over Noisy Data

We present a new framework and associated synthesis algorithms for program synthesis over noisy data, i.e., data that may contain incorrect/corrupted input-output examples. This framework is based on an extension of finite tree automata called {\em weighted finite tree automata}. We show how to apply this framework to formulate and solve a variety of program synthesis problems over noisy data. Results from our implemented system running on problems from the SyGuS 2018 benchmark suite highlight its ability to successfully synthesize programs in the face of noisy data sets, including the ability to synthesize a correct program even when every input-output example in the data set is corrupted.

==> fsereviews.txt <==
Review #447A
===========================================================================
* Updated: 7 May 2020 6:11:58pm AoE

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper presents a technique for inductive program synthesis over noisy data. This paper utilizes an insight that there is a trade-off between the consistency with noisy data and the complexity of the program, e.g., the size of the program. Therefore, this paper deals with this problem as an optimization problem with respect to a trade-off model and uses tree automata, a traditional technique for program synthesis.

Strengths and weaknesses
------------------------
Overall, a potentially outstanding paper, but is not ready for publication.

+ Elegant and general problem definition
+ Interesting and general idea of the tradeoff between loss and complexity
+ Elegant solution of attaching weights to FTA for loss computation
- Extremely small evaluation
- Problematic settings in the evaluation
- The usefulness of the tradeoff strategies is not justified by the evaluation
- Unclear application scenario
- Trivial algorithm for the trade-off
- Algorithms potentially unscalable to many loss functions
- Unconvincing complexity analysis

Comments for the authors
------------------------
I enjoyed reading this paper. The paper gives elegant definition to the synthesis with noisy data problem and shows that this problem is general enough such that multiple other problems can reduce to it. The idea of trading off between complexity and loss is interesting, and is general as different complexity and loss functions can be defined. The weighted FTA is an elegant solution for minimizing the loss of the synthesized program. The paper is well-written. The presentation is very formal but the formal notations are well designed such that the paper is still easy to understand.

However, the paper is not ready for publication due to the following reasons.

First, the evaluation is extremely small. Only 5 benchmarks are used in the evaluation. To my knowledge, the PBE-string track of SyGuS 2019 contains more than 200 benchmarks, why doesn't this paper use all these benchmarks? Also, it is not clear how the 5 benchmarks are selected from the 200 benchmarks. Furthermore, the paper proposes solutions for three tradeoff scenarios, but only two of them are evaluated. Also, none of the existing work is compared in the evaluation.

Second, some other settings of the evaluation are problematic. For the last experiment (Section 9.4), I'm wondering why the synthesizer uses a new DSL. To my knowledge, the new DSL is neither the one given by the SyGuS benchmark nor used by any previous works. I'm also wondering how the noise is added to the SyGuS benchmarks since it would significantly affect the difficulty of synthesis. For example, if the noise output is a totally random string, it will be easy to filter them.

The above problems on evaluation are the primary problem of the paper.

Third, the evaluation results seem to suggest the tradeoff strategies are not useful. For example, in the first experiment (Section 9.2), the synthesizer only finding the smallest program works even better than the synthesizer making a tradeoff.

Fourth, it is not fully clear to me at which practical scenario the proposed algorithms can be applied. In my understanding, in practical programming-by-example scenarios, people synthesize programs from one or two examples, otherwise it may not be worthwhile to create the examples. In such a case it does not make sense to ignore one example from an already small example set. The paper discusses multiple applications, but most of them are other theoretical problems and their practical applications are again not clear. I also check the three existing papers on this problem, and found two of them are evaluated on machine learning tasks, which are quite different from the problem evaluated in this paper. The remaining one, RobustFill, is evaluated on a scenario where the examples are few but only some characters of the input/output strings are incorrect. While the definition of the problem is general enough to cover these evaluated tasks, I have doubts whether the proposed algorithm can scale up (see the scalability issue discussed below).

Fifth, while there is an elegant algorithm for finding the program with the minimal loss, the tradeoff between loss and complexity is performed as a trivial brute-force exhaustive search. I can imagine there are many cases where exhaustive search could be wasteful, e.g., when the loss of an accepting state is too high to form an optimal solution, the search from this state can be avoided.

Sixth, the approach attaches loss values to the states, and thus the size of FTA could increase by a factor of $O(n)$, where $n$ is the size of the output space of the loss function. Therefore, the scalability of the algorithm heavily depends on how the loss function is designed. For the loss function used in the evaluation, $n$ is at most 10, which is fine. However, more complex tasks may have a very large $n$. For example, in machine learning with thousands of training instances, $n$ could be several thousand; in a finer loss function that also measures the differences between an expected output and the actual output, $n$ could also be very large.

Seventh, the analysis of the algorithm's time complexity is not convincing. Line 479 claims that the time cost is linear to the number of examples. However, as the definition of the intersection operator, the number of states in A + B should be the multiply of that in A and that in B. Therefore, even when the size of a single wFTA is bounded within $s$, the size of the intersection of $n$ wFTA would reach $s^n$, which is exponential to the number of examples.

## After Rebuttal
Thank you for the response. Now I can see that the evaluation of scalability is performed on
most of the SyGuS 2018 benchmarks (I still find a few omissions, including phone10, and name-combine-X series). However, since the goal of this paper is dealing with noisy data, I believe the evaluation of accuracy is the most important one,  and my original comment of "extremely small evaluation" applies to this evaluation. This evaluation is performed on only 5 programs, which sounds like a critical problem to me.

I am also not persuaded by the argument the proposed strategy outperforms the baseline minimizing loss. It is well known that the examples cannot ensure the correctness of the generated program, so we should try to generate the correct program (BTW, it is not clear to me how to obtain the "correct program" on SyGuS 2018) rather than an arbitrary program satisfying the examples. The proposed strategy generates a smaller but (in my understanding) semantically-different program, which only shows that minimizing size is not a good strategy.

You response explains the time complexity issue very well. Thank you.

After discussing with other reviewers, I agree that this paper makes valid and nice theoretical contributions by defining three general trade-off problems/strategies for noisy data and propose an elegant algorithm for the three problems. Yet it is still not clear how the algorithm and the three trade-off strategies work to practical application scenarios. I encourage the authors to make this more explicit in the final version of the paper (e.g., explicitly stating that a full evaluation in a practical setting is future work)

Questions for the authors’ response
-------------------------------------
Why would such a small benchmark set be enough to evaluate the proposed approach?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #447B
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The paper addresses the problem of program synthesis from noisy (incorrect or corrupted) input-output data. It proposes a notion of weighted finite tree automata and an algorithm for constructed such automata from noisy data. The proposed framework and algorithm are evaluated and shown to effectively formalise and solve a variety of program synthesis problems over noisy data. The novelty of the approach is the definition of three different optimisation problems over noisy data with deterministic guarantees. The approach allows the users to consider different classes of loss functions and large class of domain-specific languages without requiring to retrain the model.

Strengths and weaknesses
------------------------
Strengths:
- the work presented is novel and sound.
- theoretical aspect of the framework is sound and backed up with proofs.
- presentation is clear
- empirical evaluation shows the applicability to different types of program synthesis

Weaknesses:
- no reference to the algorithm and data for recoverability of the results.
- not clear how complex and/or practically useful the synthesised programs can be.

Questions for the authors’ response
-------------------------------------
The possibility of synthesising programs from noisy data is interesting. The authors present the formalisation of weighted FTA clearly and in a self-contained manner by introducing first FTAs. The approach is capable of synthesising programs with respect to different optimisation problems and experiments show that the computational time is smaller than FTA.  I found the paper very interesting and provides a valuable contribution to the SE community.

I have only one main concern. This is regarding the scalability of the approach. The experiment section does not show examples of the programs that are synthesis. So it is difficult to assess whether the method is in practice useful. Related to this is the fact that to control the size of the wFTA, the algorithm imposes a threshold on the size of the programs to synthesis. It  is not clear if by imposing such threshold, the programs thatch be synthesised are always going to be simple programs. If on one hand, this controls the performance of the algorithm on the other hand it might affect the scalability and practical usefulness of the approach. The authors should discuss the limitations and implications of the assumptions made by the framework from a practical point of view and less from a theoretical and computational perspective.

As additional minor comment, in line 189,. I would more precisely state that the FTA accepts all propositional formulae written using only logical operators AND and NOT and using True and False as terminal symbols instead of propositional variables.

Typos:
1) line 206: “built in” —> “built-in”
2) line 514: Input to Algorithm 1: “threshold” —> “threshold”
3) line 565: “program in not”—> “program is not”
4) line 566: “it’s” —> “its”
5) line 834: “Table 7” —> “Figure 7”
6) line 848: “Table 8” —> “Figure 8”


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #447C
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
In this paper, the authors address the problem of synthesizing programs by examples with noisy inputs, i.e., a small proportion of provided input-output examples are incorrect. To solve the problem, the authors extend a program synthesis framework (based on finite tree automata) with a weighted mechanism. According to the weights assigned to accepting states of the automata and a pre-defined function that measures the complexity of a program, the framework can search for a program that accepts the most number of input-output examples while has the lowest complexity. The authors also present that several program synthesis paradigms (e.g., Bayesian Program Synthesis, At most k wrong) can be regarded as specific cases of the proposed framework. Experimental results on the public SyGus benchmark demonstrate the effectiveness of the framework..

Strengths and weaknesses
------------------------
Strength
1.      This work addresses a very important problem
2.      The solution is sound
3.      The paper is well written, clearly presenting the technical background and details.
Weakness
1.      Experiments

Comments for the authors
------------------------
Most of the PBE systems assume that all the provided examples are correct. However, in practice, end users may accidently provide incorrect examples. Hence, how to build a PBE system under such a noisy environment is very interesting and important.
To solve the problem, instead of trying to explicitly detect incorrect input-output examples, the authors propose a framework to search for a program that meets the most number of examples, which is much more feasible.
Specifically, the authors propose to allow FTA to have multiple accepting states, each of which can accept at least one example. Then, they assign a weight to each of the state, indicting how much examples are failed to meet. Based on the established wFTA, they can search for the optimal program.

The major concern I have comes from the experiment part.
First, when evaluating the framework in dealing with corrupted examples, the authors only choose 3 corrupted examples. It would be more convincing to see how the accuracy changes when the number of corrupted examples increases.

Second, in real world, corrupted examples can be very different from the correct examples, be highly similar to the correct examples, or even conflict with correct examples. Does the framework perform equally well on all three of these settings?

Third, it seems that the original FTA [17] is more appropriate for comparisons in the Runtime benchmark section.

Questions for the authors’ response
-------------------------------------
How does the framework perform corrupted examples with different characteristics? (illustrated in the second point above)


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #447D
===========================================================================

Metareview
----------
The reviewers like the sound theoretical contribution of this paper. They find the idea of balancing the different tradeoffs associated with program synthesis in the presence of noise novel and interesting. The presentation is elegant and clear.

All three reviewers have concerns over the practical applications of the proposed algorithm and the generated programs. We *strongly* suggest the authors make this more explicit in the final version of the paper.

We hope the provided comments and suggestions will help make the paper clearer and stronger.




==> pldireviews.txt <==
Review #690A
===========================================================================

Overall merit
-------------
C. I would not accept this paper but will not argue strongly against
   accepting it.

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper proposes an extension of finite tree automata, weighted finite tree automata that is capable of performing program synthesis over noisy data. When evaluated on a few SyGuS benchmarks, the framework is shown to be accurate against input-output examples with or without corrupted data.

Comments for author
-------------------
Strengths:
1. A short paper of a simple idea that is easy-to-follow.
2. A nice angle of synthesizing programs over noisy data.

Weaknesses:
1. Given the existing works, the claim made in this paper is false. At line 90 "*To the best of our knowledge we provide the **first** program synthesis technique that works with noisy data sets*". This is just not true as [1] was published at ICML almost three years ago. The paper proposed a neural approach of program synthesis aiming at a high robustness against noisy input-output examples. Apparently, authors need to refine their claim and differentiate their work from [1].

2. Overall, the technique proposed in this paper feels an incremental improvement over [2]. There is essentially one key idea which is to attach weights on all accepting states of the automata. Given the bar of PLDI, I am not sure this itself warrants publication.

3. The evaluation is problematic
* Why the authors chose so few benchmarks. For string transformation task, [2] is evaluated on over 100 benchmarks from SyGus.
* Performance is also an important metric, authors stated that *"Each synthesis problem solved in less than 60 seconds"*, but this needs to be elaborated. For example, how long does it take to synthesis a program under each circumstance you present in Table 1 and 2.
* Given so few examples for each benchmark (i.e. 10) and number of the corrupted input and output 3, I believe the authors need to run a comparison against [2] to validate the contribution of this paper. A simple algorithm one can craft to make [2] work in the experiment set up of this paper is start from the entire set of all the examples and gradually decrement the size of subsets to be sampled from the entire set (i.e. nine, eight and so on) until finding a subset on which a program can be synthesized using [2]. There will be 1 + 10 + 45 + 85 failures in the worst case before a program can be synthesized. Based on the evaluation presented in [2], this approach is not necessarily slower than 60 seconds per example.

[1] RobustFill: neural program learning under noisy I/O

[2] Program Synthesis using Abstraction Refinement


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #690B
===========================================================================

Overall merit
-------------
C. I would not accept this paper but will not argue strongly against
   accepting it.

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
This paper presents an approach for synthesis from input-output examples designed to handle noisy data--that is, the case where some of the input-output pairs are incorrect.  The approach centers on the same technique taken by prior FTA-based I-O synthesis.  This work extends the FTAs with weights on accepting states that track how many I-O examples are consistent with the programs accepted at those accepting states.  The paper presents an implementation for the particular domain of string transformations.  It evaluates the implementation on 6 SyGuS problems.

Comments for author
-------------------
This work is a relatively straightforward extension of "Program synthesis using abstraction refinement" ([15]), but the extension in interesting, elegant, and well motivated.  The paper is clear and thorough.

"To the best of our knowledge we provide the first program synthesis technique that works with noisy data sets."  "Program synthesis systems, to date, work with data sets in which all input/output examples are correct."  In fact, prior synthesis techniques work with noisy data.  For example, see section 5.2 Noise Handling in the original FlashFill paper ([7]), which also dealt with the domain of string transformations.

I'd like to know more about the scalability of this approach.  It's good to hear that the evaluation programs completed in under a minute, but most SyGuS benchmarks are quite small.  It would be helpful to know how large the programs can get, how large the number of I-O examples can get, how large the synthesis DSL can get before this approach becomes infeasible.

Overall, this extension is relatively straightforward, but it meets a real need, and the approach is clean.  My primary reservation is about the evaluation, which is very minimal.  This paper argues the need for techniques that handle noise, which is a very practical need based on the fact that real specifications can be noisy.  To evaluate whether this approach satisfies this practical need, the evaluation should test on many more problems and should evaluate the scalability with respect to output program size, number of I-O examples, and DSL size.

Post author-response comments
-----------------------------
Thank you for your response.  It sounds like you have good plans for strengthening the paper in future.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #690C
===========================================================================

Overall merit
-------------
C. I would not accept this paper but will not argue strongly against
   accepting it.

Reviewer expertise
------------------
Z. Some familiarity

Paper summary
-------------
This paper is a framework for enumerative program synthesis, where the new idea is to be able to deal with incorrect inout-output examples in the spec.   The framework is based on tree automata, where the idea is that the accepting states of the automata correspond to recognizing trees that correspond to in-DSL terms.  This gadget can be used to accept expressions in a DSL such that the final state corresponds to the desired output for a single input.  The idea then is generalized to deal with a set of input-output examples.

The paper then adds a "weight" to each final state, where the weight can be thought of as the number of input-output examples for which the (DSL expressions corresponding to) final states produces correct output.  The framework incorporates a way of trading off conformance to more examples with complexity of a DSL expression itself.

There is a tiny evaluation section in which they show that the procedure generally finds the intended program even if some of the I/O examples were purposely corrupted.

Comments for author
-------------------
This notation-heavy paper is largely a description of a framework, which can be used in several ways as mentioned in the paper.  Indeed, this seems to be the same contribution here, that the framework can be used to address a range of related settings. (However, there are virtually no examples to help a reader with following the details in the paper.  This cannot be for lack of space; the paper finishes in 7.5 pages.)

I am not sure there is a specific insight here, except that an enumerative search procedure can balance the overall cost -- where cost could include some combination of mismatch  ("loss") with the expected output, as well as the sizes of the expression.   

The experiments are rather thin: why only 5 problems?  Also, since the framework can be used in many ways, why not evaluate it against more variations ?  How large were the expressions involved in these 5 problems ?

In a subsequent revision, the authors should focus on making the writing more accessible, and experiments more comprehensive.

Response by Shivam Handa <shivam@mit.edu>
---------------------------------------------------------------------------

Review #690A

===================================================================

> Weaknesses:
> 1. Given the existing works, the claim made in this paper is false. At line 90 "*To the best of our knowledge we provide the **first** program synthesis technique that works with noisy data sets*". This is just not true as [1] was published at ICML almost three years ago. The paper proposed a neural approach of program synthesis aiming at a high robustness against noisy input-output examples. Apparently, authors need to refine their claim and differentiate their work from [1].

We will refine the claim and differentiate the work as follows:
We claim to provide the first 'interpretable' approach to program synthesis with noisy data sets". We will correct the claim in the next version of this paper.
[1] attempts to find a program $p$ which is close (in terms of loss) to $p_{best}$. Our technique, in contrast, finds $p_{best}$, not some approximation. [1] provides probabilistic guarantees, we provide deterministic guarantees. 

Even for finding program $p$ close to $p_{best}$, [1] provides a solution for the bounded noise case (please refer to [1] for the exact definition of this case). For unbounded base, [1] proposes (but does not provide any instantiations for it) a technique to solve the above problem by using an "oracle" which can solve the above problem for small subsets of the given dataset. It proposes to solve the above problem by sampling the dataset and then using the oracle to find a program $p$. With probability dependent on the size of the sampled datasets (larger datasets implies greater probability), $p$ will be close to $p_{best}$.

Our technique on the other hand determinisitically guarantees that the solution provided will be $p_{best}$ and does not require the user to provide such oracle (even though it may be easy to construct an efficient oracle for subsets of small size, it non-trivial to construct an efficient oracle for large subsets).

The second technique proposed in [2], only works with a fairly restricted set of DSLs. Our technique on the other hand is much more general.

> 2. Overall, the technique proposed in this paper feels an incremental improvement over [2]. There is essentially one key idea which is to attach weights on all accepting states of the automata. Given the bar of PLDI, I am not sure this itself warrants publication.

We agree that a key idea is attaching weights to accepting states. With this idea, we can provide new capabilities over [2], specifically synthesizing programs given noisy data. Given these new capabilities, we see the simplicity of our technique as an advantage. The idea behind the paper is to setup a framework to provide an interpretable solution to learning models over noisy data, using program synthesis. The solution allows one to use a large class of DSLs and a large class of black box functions to construct such models. These models are programs and thus are more interpretable (i.e. we can use a large number of off-the-shelf static analysis/dynamic analysis techniques to understand properties of these models).

> 3. The evaluation is problematic
> * Why the authors chose so few benchmarks. For string transformation task, [2] is evaluated on over 100 benchmarks from SyGus.
> * Performance is also an important metric, authors stated that *"Each synthesis problem solved in less than 60 seconds"*, but this needs to be elaborated. For example, how long does it take to synthesis a program under each circumstance you present in Table 1 and 2.

We discuss the benchmark section at the end of the rebuttal.

> * Given so few examples for each benchmark (i.e. 10) and number of the corrupted input and output 3, I believe the authors need to run a comparison against [2] to validate the contribution of this paper. A simple algorithm one can craft to make [2] work in the experiment set up of this paper is start from the entire set of all the examples and gradually decrement the size of subsets to be sampled from the entire set (i.e. nine, eight and so on) until finding a subset on which a program can be synthesized using [2]. There will be 1 + 10 + 45 + 85 failures in the worst case before a program can be synthesized. Based on the evaluation presented in [2], this approach is not necessarily slower than 60 seconds per example.

The technique described in [2] requires the developer to provide abstract semantics for black box functions used in the given DSL. The technique within our paper does not require such information and allows one to plug in functions without much effort. Since comparison with [2] is not an apples-to-apples comparison, we skipped it within our paper. It would be interesting to figure out a technique which combines abstract semantics with noisy data without constructing, finding, and trying subsets of noisy dataset which do not contain noise.

Also, the solution proposed by the author does not take into account the cases in which all input-output examples may be noisy. For example (as in  machine learning), all of the data may contain some noise and the correct solution minimizes the overall noise rather than being correct on a subset of these examples.

> [1] RobustFill: neural program learning under noisy I/O

> [2] Program Synthesis using Abstraction Refinement

Review #690B

===================================================================

> "To the best of our knowledge we provide the first program synthesis technique that works with noisy data sets." "Program synthesis systems, to date, work with data sets in which all input/output examples are correct." In fact, prior synthesis techniques work with noisy data. For example, see section 5.2 Noise Handling in the original FlashFill paper ([7]), which also dealt with the domain of string transformations.

To the best of our knowledge, [7] incrementally finds the subset of the given dataset to create a noisy free datasets. In certain cases, this noise free dataset may not exist. For example, like cases studied in machine learning, all input-output examples may have some noisy and the task is to find a program $p$, which minimizes the overall loss, rather than being correct on a subset of the given dataset.

> I'd like to know more about the scalability of this approach. It's good to hear that the evaluation programs completed in under a minute, but most SyGuS benchmarks are quite small. It would be helpful to know how large the programs can get, how large the number of I-O examples can get, how large the synthesis DSL can get before this approach becomes infeasible.
>
> Overall, this extension is relatively straightforward, but it meets a real need, and the approach is clean. My primary reservation is about the evaluation, which is very minimal. This paper argues the need for techniques that handle noise, which is a very practical need based on the fact that real specifications can be noisy. To evaluate whether this approach satisfies this practical need, the evaluation should test on many more problems and should evaluate the scalability with respect to output program size, number of I-O examples, and DSL size.

We discuss the benchmark section at the end of this rebuttal.

Review #690C

===================================================================

> This notation-heavy paper is largely a description of a framework, which can be used in several ways as mentioned in the paper. Indeed, this seems to be the same contribution here, that the framework can be used to address a range of related settings. (However, there are virtually no examples to help a reader with following the details in the paper. This cannot be for lack of space; the paper finishes in 7.5 pages.)

We thank the reviewer for their advice. We will include examples explaining the techniques presented in the next version of our paper.

> I am not sure there is a specific insight here, except that an enumerative search procedure can balance the overall cost -- where cost could include some combination of mismatch ("loss") with the expected output, as well as the sizes of the expression.

The enumerative search is over subsets of programs, where each subset contains programs which have the same output behavior over the given inputs, rather than over all programs. The idea behind this paper is to set up a framework to provide an interpretable solution to learning models over noisy data, using program synthesis. The solution allows one to use a large class of DSLs and a large class of black box functions to construct such models. These models are programs and thus provide a more interpretable (i.e. we can use a large number of off-the-shelf static analysis/dynamic analysis techniques to understand properties of these models).

> The experiments are rather thin: why only 5 problems? Also, since the framework can be used in many ways, why not evaluate it against more variations ? How large were the expressions involved in these 5 problems ?

We discuss the benchmark section at the end of this rebuttal.

> In a subsequent revision, the authors should focus on making the writing more accessible, and experiments more comprehensive.

We thank the reviewer for their advice and include it within the next version of this paper.


Questions related to Benchmarks:
===================================================================

>  Why are there no benchmarks showing the correctness of this technique ?

Our technique will always synthesize the program $p$, which minimizes the given regularized loss function. The correctness then (i.e. if the program $p$ is indeed the correct underlying program) heavily depends on how the data has been corrupted and the loss function (similar to how researchers in machine learning approach this problem). We can construct artificial scenarios for test our technique but the correctness results in these cases will be moot as they would provide no insight into the correctness of our technique (it is theoretically guaranteed).
Construction of loss functions is heavily dependent on the context being studied and is beyond the scope of this paper. Our technique, in general, works with a fairly large class of loss functions.

> Why are there no performance numbers on all/a large number of SyGuS benchmarks.

A reader will notice that our technique, given a DSL, input-output examples, and the bound on maximum height of the program $p$ accepted by the CFTA, theoretically, takes exactly the same time independent of how noisy the outputs are. Therefore, the performance of this technique, in theory, is the same as the case of using CFTAs to synthesize programs over noise-free datasets.

On the request of the reviewers, we provide the performance numbers for our implementation on over 50 SyGuS benchmarks in the supplementary materials attached to this rebuttal. We also compare the performance of our technique to basic search using enumeration.  These, in theory, are not new results as performance of CFTAs over noise free data has been previously studied in [15]. We will add these benchmark in the next version of our paper and also make the point that the runtime performance of this technique is independent of the noise in the given dataset.



